Integrating On-demand Ride-sharing with Mass Transit at-Scale

We are in the midst of a technology-driven transformation of the urban mobility landscape. However, unfortunately these new innovations are still dominated by car-centric personal mobility, which leads to concerns such as environmental sustainability, congestion, and equity. On the other hand, mass transit provides a means to move large amounts of travelers very efficiently, but is not very versatile and depends on an adequate concentration of demand. In this context, our overarching goal is to explore opportunities for new technologies such as ride-sharing to integrate with mass transit and provide a better service. More specifically, we envision a hybrid system that uses on-demand shuttles in conjunction with mass transit to move passengers efficiently, and provide an algorithmic framework for operational optimization. Our approach extends a state-of-the-art trip-vehicle assignment model to the multi-modal setting, where we develop a new integer-linear programming formulation to solve the problem efficiently. A comprehensive study covering five major cities in the United States based on real-world data is carried out to verify the advantages of such a system and the effectiveness of our algorithms. We show that our hybrid system provides significant improvements in comparison to a purely on-demand model by exploiting the efficiencies of the mass transit system.

==> graphs/csv/composiiton.csv <==
No of Veh,Atlanta Integrated Cap 1 MM,Atlanta Integrated Cap 1 OD,Atlanta Integrated Cap 4 MM,Atlanta Integrated Cap 4 OD,Boston Integrated Cap 1 MM,Boston Integrated Cap 1 OD,Boston Integrated Cap 4 MM,Boston Integrated Cap 4 OD,Chicago Integrated Cap 1 MM,Chicago Integrated Cap 1 OD,Chicago Integrated Cap 4 MM,Chicago Integrated Cap 4 OD,Houston Integrated Cap 1 MM,Houston Integrated Cap 1 OD,Houston Integrated Cap 4 MM,Houston Integrated Cap 4 OD,LA Integrated Cap 1 MM,LA Integrated Cap 1 OD,LA Integrated Cap 4 MM,LA Integrated Cap 4 OD
2.5,83.86683739,16.13316261,57.05580811,42.94419189,93.08900524,6.910994764,80.06557377,19.93442623,90.27777778,9.722222222,73.96610169,26.03389831,72.93447293,27.06552707,43.15992293,56.84007707,76.08142494,23.91857506,46.54300169,53.45699831
5,69.35608999,30.64391001,46.43048846,53.56951154,88.14159292,11.85840708,69.48571429,30.51428571,82.98676749,17.01323251,64.84896038,35.15103962,55.13866232,44.86133768,31.66843783,68.33156217,60.42949392,39.57050608,34.28171642,65.71828358
10,52.40963855,47.59036145,33.89095415,66.10904585,76.52266289,23.47733711,55.87624105,44.12375895,72.87434161,27.12565839,52.30007077,47.69992923,37.91685701,62.08314299,22.29336438,77.70663562,41.8996893,58.1003107,22.91397572,77.08602428
20,36.3261944,63.6738056,24.08824053,75.91175947,61.53336279,38.46663721,43.01908452,56.98091548,58.72680291,41.27319709,39.17752085,60.82247915,25.44470224,74.55529776,14.66559226,85.33440774,27.96906188,72.03093812,15.65230052,84.34769948
40,26.9517023,73.0482977,19.72472093,80.27527907,49.41109692,50.58890308,41.98717949,58.01282051,45.09920931,54.90079069,34.45437205,65.54562795,18.35499114,81.64500886,13.10105949,86.89894051,19.60146976,80.39853024,14.87595038,85.12404962

==> graphs/csv/exe_time.csv <==
No of Veh,Ride-sharing only C1,Ride-sharing only C4,Optimization C1,Optimization C4,Total C1,Total C4
158,0.044598942,0.1824676,0.0008,0.001,0.98,1.99
316,0.070465036,0.435828505,0.002,0.002,1.2,2.47
632,0.123698496,0.815522681,0.0053,0.007,1.38,3.03
1265,0.235499178,2.763697716,0.017,0.02,1.51,3.57
2531,0.739492837,4.563881527,0.076,0.17,1.84,4.81


==> graphs/csv/exe_time_per_iteration.csv <==
No of Veh,Ride-sharing only C1,Ride-sharing only C4,Optimization C1,Optimization C4,Total C1,Total C4
158,0.24,1.00,0.003,0.003,6.98,12.49
316,0.38,2.37,0.006,0.0075,8.11,16.92
632,0.68,4.66,0.02,0.04,9.86,20.31
1265,1.24,16.13,0.093,0.23,11.03,22.48
2531,4.05,26.45,0.7,1.84,16.16,28.22


==> graphs/csv/legs_composition.csv <==
No of Veh,Atlanta Both Leg Cap 1,Atlanta First Leg Cap 1,Atlanta Last Leg Cap 1,Atlanta Both Leg Cap 4,Atlanta First Leg Cap 4,Atlanta Last Leg Cap 4,Boston Both Leg Cap 1,Boston First Leg Cap 1,Boston Last Leg Cap 1,Boston Both Leg Cap 4,Boston First Leg Cap 4,Boston Last Leg Cap 4,Chicago Both Leg Cap 1,Chicago First Leg Cap 1,Chicago Last Leg Cap 1,Chicago Both Leg Cap 4,Chicago First Leg Cap 4,Chicago Last Leg Cap 4,Houston Both Leg Cap 1,Houston First Leg Cap 1,Houston Last Leg Cap 1,Houston Both Leg Cap 4,Houston First Leg Cap 4,Houston Last Leg Cap 4,LA Both Leg Cap 1,LA First Leg Cap 1,LA Last Leg Cap 1,LA Both Leg Cap 4,LA First Leg Cap 4,LA Last Leg Cap 4
2.5,18.5974026,11.37662338,70.02597403,24.65290807,15.19699812,60.15009381,9.569916685,7.228101779,83.20198154,13.781606,9.474854126,76.74353987,7.221350078,11.06750392,81.711146,11.28042937,15.17155453,73.5480161,19.55307263,7.728119181,72.71880819,27.37752161,10.5907781,62.03170029,19.38309216,7.578065499,73.03884235,24.97058824,10.32352941,64.70588235
5,30.80370481,15.47654616,53.71974903,37.65822785,20.36618445,41.9755877,14.44791017,8.683718029,76.8683718,23.75841077,13.15283563,63.0887536,14.3242303,15.35049574,70.32527396,19.60524865,20.76855221,59.62619914,38.08752026,12.74986494,49.1626148,43.22183099,16.59330986,40.18485915,35.57933075,12.17846574,52.24220351,41.86217009,15.28592375,42.85190616
10,42.75019701,20.66587864,36.58392435,46.13871126,23.6432202,30.21806854,27.04723826,13.84569821,59.10706353,38.56538384,20.0785815,41.35603466,22.46301313,21.10335487,56.43363201,29.69841993,25.767244,44.53433607,47.80958951,21.11072784,31.07968265,49.10549044,23.1955583,27.69895126,45.78766051,18.05512058,36.15721892,48.41259027,19.98909933,31.5983104
20,47.39242816,24.57047286,28.03709898,48.51165403,25.68098849,25.80735748,39.30590758,20.78377851,39.9103139,44.64278829,24.59035355,30.76685816,31.18298913,26.70360509,42.11340577,34.63362876,29.10373237,36.26263887,51.28686327,25.17426273,23.53887399,51.74897119,25.64300412,22.60802469,50.284865,21.48872925,28.22640575,50.51534036,21.95589645,27.52876318
40,48.81116948,25.79485762,25.39397291,48.86473098,25.74652539,25.38874364,44.55517931,24.86532246,30.57949823,47.08324611,25.5355523,27.38120159,34.87593052,29.08808933,36.03598015,34.84162896,29.83084819,35.32752285,51.99696663,25.85945399,22.14357937,51.95657662,25.70058066,22.34284272,50.59157596,22.24325603,27.16516801,50.57281209,22.23928192,27.18790599

==> graphs/csv/service_rate.csv <==
No of Veh,Atlanta OD Cap 1,Atlanta OD Cap 4,Atlanta Multi-Modal Cap 1,Atlanta Multi-Modal Cap 4,Atlanta Integrated Cap 1,Atlanta Integrated Cap 4,Boston OD Cap 1,Boston OD Cap 4,Boston Multi-Modal Cap 1,Boston Multi-Modal Cap 4,Boston Integrated Cap 1,Boston Integrated Cap 4,Chicago OD Cap 1,Chicago OD Cap 4,Chicago Multi-Modal Cap 1,Chicago Multi-Modal Cap 4,Chicago Integrated Cap 1,Chicago Integrated Cap 4,Houston OD Cap 1,Houston OD Cap 4,Houston Multi-Modal Cap 1,Houston Multi-Modal Cap 4,Houston Integrated Cap 1,Houston Integrated Cap 4,LA OD Cap 1,LA OD Cap 4,LA Multi-Modal Cap 1,LA Multi-Modal Cap 4,LA Integrated Cap 1,LA Integrated Cap 4
2.5,3.59,7,8.69,12.038,7.82,10.34,4.09,8.65,9.92,16.07,9.56,15.25,3.55,8.2,10.06,16.48,9.37,14.76,4.57,8.38,7.31,9.45,7.03,10.4,4.4,9.39,8.54,11.06,7.86,11.86
5,7.19,14.02,15.11,19.98,12.89,18.64,8.13,16.75,17.9,27.88,16.95,26.26,6.97,15.84,18.16,28.6,15.87,25.5,9.03,16.05,12.6,15.47,12.27,18.83,8.82,18.17,14.29,17.75,13.32,21.44
10,14.54,26.98,22.92,27.55,21.58,32.28,16.02,32.26,30.17,44.34,28.24,43.32,13.86,30.44,30.33,41.6,26.58,42.39,17.91,32.09,19.73,22.07,21.89,34.37,17.4,35.28,20.78,23.88,22.53,38.71
20,28.9,50.88,29.71,32.17,36.42,56.22,31.04,58.96,45.83,57.94,45.26,69.69,27.22,56.67,43.92,50.63,42.57,68.33,34.92,59.58,25.39,26.47,38.79,62.05,34.52,65.17,26.27,27.15,40.08,68.69
40,55.61,88.78,32.67,32.82,63.156,92.3,56.96,94.59,58.05,64.02,70.47,99.85,51.66,93.27,50.94,52.03,67.08,99.62,64.11,97.18,26.937,26.97,67.73,98.17,65.66,99.86,27.5,27.55,70.76,99.97

==> graphs/csv/transit_only.csv <==
City,transit-only
Atlanta,4.991202094
Boston,9.334683544
Chicago,17.72132149
Houston,4.796784858
LA,4.556608169


==> graphs/csv/transit_only_vs_walk_distance.csv <==
Distance,Atlanta,Boston,Chicago,Houston,LA
0,0.008583323,0.006075949,0.050706643,0.019446425,0.009318217
250,0.939873825,1.972658228,5.397007008,1.076035522,1.09954962
500,4.991202094,9.334683544,17.72132149,4.796784858,4.556608169
750,10.51886185,18.99139241,28.82867656,9.334284047,9.569808977
1000,17.40268658,28.72911392,38.1847022,15.05801517,16.18574313
1250,25.52680142,39.61721519,47.06876601,22.38283529,23.47569498
1500,33.79683275,51.26075949,55.27284074,30.16140533,30.28420562
1750,37.45332818,61.37924051,61.66447805,32.5662799,32.92436714
2000,37.85674435,68.06481013,64.16860609,32.68295845,33.28777761
3000,37.90824428,69.75594937,64.5183519,32.78019057,33.40270228


==> graphs/csv/vmt.csv <==
No of Veh,Atlanta OD Cap 1,Atlanta OD Cap 4,Atlanta Multi-Modal Cap 1,Atlanta Multi-Modal Cap 4,Atlanta Integrated Cap 1,Atlanta Integrated Cap 4,Atlanta Driving,Boston OD Cap 1,Boston OD Cap 4,Boston Multi-Modal Cap 1,Boston Multi-Modal Cap 4,Boston Integrated Cap 1,Boston Integrated Cap 4,Boston Driving,Chicago OD Cap 1,Chicago OD Cap 4,Chicago Multi-Modal Cap 1,Chicago Multi-Modal Cap 4,Chicago Integrated Cap 1,Chicago Integrated Cap 4,Chicago Driving,Houston OD Cap 1,Houston OD Cap 4,Houston Multi-Modal Cap 1,Houston Multi-Modal Cap 4,Houston Integrated Cap 1,Houston Integrated Cap 4,Houston Driving,LA OD Cap 1,LA OD Cap 4,LA Multi-Modal Cap 1,LA Multi-Modal Cap 4,LA Integrated Cap 1,LA Integrated Cap 4,LA Driving
2.5,109003,105148,104523,101491,105203,102230,107845,204720,195272,194197,183391,194678,183838,202583,315035,299300,298758,281302,300222,282914,312298,61287,58925,59849,58708,60020,58001,60557,131919,125357,127781,124936,128478,123175,130509
5,110140,102686,103277,97840,105109,98708,107845,206923,188980,190492,172360,191516,173056,202583,317851,288852,291091,261904,295927,264744,312298,62072,57670,59769,57974,60390,56414,60557,133417,120718,127194,122469,128792,117749,130509
10,112441,98590,101400,94431,106120,94023,107845,211567,177487,186642,156333,190275,157819,202583,324028,269653,280660,241154,292182,238897,312298,63632,54612,59627,57105,61445,53604,60557,136468,112312,126363,119843,130782,108829,130509
20,116941,91906,99239,92010,109655,86167,107845,221664,159505,181138,141550,193133,136217,202583,338044,239065,267920,225338,295561,203289,312298,66580,50073,59002,56086,64014,48460,60557,142455,98975,124268,117396,135364,94687,130509
40,126571,81608,96240,89825,116623,75263,107845,243561,137426,174818,133558,204004,110209,202583,367582,200095,257757,217794,310426,160076,312298,73100,44032,57286,54748,69624,42474,60557,154533,84123,120880,115030,145140,79462,130509

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



